A UV Resonance Line Echo from a Shell Around a Hydrogen-Poor Superluminous Supernova

Hydrogen-poor superluminous supernovae (SLSN-I) are a class of rare and energetic explosions discovered in untargeted transient surveys in the past decade. The progenitor stars and the physical mechanism behind their large radiated energies ($\sim10^{51}$ erg) are both debated, with one class of models primarily requiring a large rotational energy, while the other requires very massive progenitors to either convert kinetic energy into radiation via interaction with circumstellar material (CSM), or engender a pair-instability explosion. Observing the structure of the CSM around SLSN-I offers a powerful test of some scenarios, though direct observations are scarce. Here, we present a series of spectroscopic observations of the SLSN-I iPTF16eh, which reveal both absorption and time- and frequency-variable emission in the Mg II resonance doublet. We show that these observations are naturally explained as a resonance scattering light echo from a circumstellar shell. Modeling the evolution of the emission, we find a shell radius of 0.1 pc and velocity of 3300 km s$^{-1}$, implying the shell was ejected three decades prior to the supernova explosion. These properties match theoretical predictions of pulsational pair-instability shell ejections, and imply the progenitor had a He core mass of $\sim 50-55~{\rm M}_{\odot}$, corresponding to an initial mass of $\sim 115~{\rm M}_{\odot}$.

==> table1.txt <==
Title: A UV Resonance Line Echo from a Shell Around a Hydrogen-Poor
    Superluminous Supernova
Authors: R. Lunnan, C. Fransson, P. M. Vreeswijk, S. E. Woosley, G. Leloudas,
    D. A. Perley, R. M. Quimby, Lin Yan, N. Blagorodnova, B. D. Bue,
    S. B. Cenko, A. De Cia, D. O. Cook, C. U. Fremling, P. Gatkine, A. Gal-Yam,
    M. M. Kasliwal, S. R. Kulkarni, F. J. Masci, P. E. Nugent, A. Nyholm,
    A. Rubin, N. Suzuki, and P. Wozniak
Table: iPTF16eh Photometry
================================================================================
Byte-by-byte Description
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  7 F7.1   d       MJD     Modified Julian Date of observation,
                                 JD-2400000.5
   9- 13 F5.1   d       Phase   Rest-frame Phase
  15- 18 A4     ---     Filter  Filter
  20- 20 A1     ---   l_omag    Limit flag on omag
  21- 25 F5.2   mag     omag    AB magnitude in Filter
  27- 30 F4.2   mag   e_omag    ?="" Uncertainty in omag
  32- 41 A10    ---     Tel     Telescope/Instrument used
--------------------------------------------------------------------------------
57358.5  -8.4 g    >20.71      P48
57358.6  -8.4 g    >20.86      P48
57361.5  -6.3 g    >20.64      P48
57373.5   2.1 g     21.43 0.23 P48
57373.6   2.2 g    >20.03      P48
57388.6  12.6 g     19.62 0.07 P48
57388.6  12.7 g     19.70 0.12 P48
57400.6  21.1 g     19.24 0.07 P48
57420.5  35.1 g     19.00 0.03 P48
57420.6  35.1 g     18.99 0.06 P48
57423.5  37.2 g     18.94 0.08 P48
57423.6  37.2 g     18.96 0.09 P48
57426.5  39.2 g     18.99 0.04 P48
57426.5  39.3 g     18.95 0.03 P48
57427.2  39.8 B     19.10 0.11 P60+GRBcam
57427.3  39.8 g     19.02 0.05 P60+GRBcam
57427.3  39.8 r     19.28 0.07 P60+GRBcam
57427.3  39.8 i     19.23 0.07 P60+GRBcam
57429.2  41.2 B     19.26 0.05 P60+GRBcam
57429.2  41.2 g     19.04 0.03 P60+GRBcam
57429.2  41.2 r     19.25 0.03 P60+GRBcam
57429.2  41.2 i     19.35 0.04 P60+GRBcam
57429.5  41.3 g     19.03 0.04 P48
57429.6  41.4 g     18.91 0.03 P48
57431.2  42.6 B     19.25 0.05 P60+GRBcam
57431.2  42.6 g     19.08 0.02 P60+GRBcam
57431.2  42.6 r     19.22 0.02 P60+GRBcam
57431.2  42.6 i     19.30 0.03 P60+GRBcam
57432.5  43.4 g     19.01 0.03 P48
57432.5  43.4 g     18.94 0.04 P48
57435.3  45.4 g     19.13 0.03 P60+GRBcam
57435.3  45.4 r     19.23 0.03 P60+GRBcam
57435.3  45.4 i     19.35 0.03 P60+GRBcam
57435.3  45.4 B     19.33 0.05 P60+GRBcam
57435.3  45.4 i     19.30 0.03 P60+GRBcam
57437.2  46.7 g    >18.34      P60+GRBcam
57437.2  46.7 r    >18.26      P60+GRBcam
57439.2  48.1 B     19.12 0.32 P60+GRBcam
57439.2  48.1 g     19.03 0.06 P60+GRBcam
57439.2  48.1 r     19.22 0.05 P60+GRBcam
57439.2  48.1 i     19.30 0.06 P60+GRBcam
57441.2  49.5 B    >19.14      P60+GRBcam
57441.2  49.5 g     19.11 0.12 P60+GRBcam
57441.2  49.5 r     19.18 0.09 P60+GRBcam
57441.2  49.5 i     19.19 0.09 P60+GRBcam
57443.2  50.9 B     19.29 0.12 P60+GRBcam
57443.2  50.9 g     19.19 0.06 P60+GRBcam
57443.2  50.9 r     19.27 0.06 P60+GRBcam
57443.2  50.9 i     19.31 0.07 P60+GRBcam
57445.4  52.4 B     19.45 0.08 P60+GRBcam
57445.4  52.5 g     19.22 0.03 P60+GRBcam
57445.4  52.5 r     19.18 0.04 P60+GRBcam
57445.4  52.5 i     19.36 0.06 P60+GRBcam
57449.3  55.2 g     19.20 0.06 P48
57449.3  55.2 g     19.16 0.05 P48
57451.5  56.7 r     19.16 0.05 P60+SEDM
57451.5  56.7 i     19.20 0.13 P60+SEDM
57451.5  56.7 g     19.25 0.10 P60+SEDM
57452.3  57.3 g     19.17 0.05 P48
57452.3  57.3 g     19.23 0.08 P48
57453.3  58.0 u     20.52 0.25 Swift+UVOT
57453.3  58.0 uvm2  22.64 0.29 Swift+UVOT
57453.3  58.0 uvw2 >22.92      Swift+UVOT
57453.3  58.0 uvw1  21.89 0.30 Swift+UVOT
57453.3  58.0 B     19.06 0.15 Swift+UVOT
57453.3  58.0 v     18.93 0.25 Swift+UVOT
57456.3  60.1 g     19.21 0.06 P48
57456.3  60.1 g     19.21 0.06 P48
57456.3  60.1 g     19.17 0.04 P48
57457.3  60.8 g     19.22 0.09 P48
57457.3  60.8 g     19.18 0.05 P48
57457.3  60.8 g     19.24 0.06 P48
57458.3  61.5 g     19.25 0.05 P48
57458.3  61.5 g     19.35 0.08 P48
57458.3  61.5 g     19.06 0.11 P48
57462.4  64.4 g     19.33 0.06 P48
57463.3  65.0 g     19.39 0.06 P48
57463.3  65.0 g     19.25 0.05 P48
57463.4  65.1 g     19.32 0.06 P48
57464.2  65.6 B     19.64 0.18 P60+GRBcam
57464.2  65.6 g     19.37 0.04 P60+GRBcam
57464.2  65.6 r     19.33 0.04 P60+GRBcam
57464.2  65.6 i     19.37 0.04 P60+GRBcam
57472.1  71.2 r     19.37 0.06 P60+GRBcam
57472.1  71.2 i     19.49 0.10 P60+GRBcam
57473.4  72.1 r     19.34 0.05 P60+SEDM
57473.4  72.1 i     19.33 0.05 P60+SEDM
57473.4  72.1 g     19.60 0.07 P60+SEDM
57475.3  73.4 r     19.40 0.03 P60+SEDM
57475.3  73.4 i     19.39 0.04 P60+SEDM
57475.3  73.4 g     19.70 0.04 P60+SEDM
57475.3  73.5 r     19.50 0.05 P60+SEDM
57475.4  73.5 i     19.46 0.07 P60+SEDM
57475.4  73.5 g     19.73 0.07 P60+SEDM
57479.2  76.1 r     19.45 0.04 P60+SEDM
57479.2  76.1 i     19.45 0.07 P60+SEDM
57479.2  76.1 g     19.75 0.04 P60+SEDM
57479.2  76.2 g     19.68 0.10 P48
57479.3  76.2 g     19.70 0.15 P48
57479.3  76.2 g     19.74 0.17 P48
57480.1  76.8 r     19.54 0.08 P60+SEDM
57480.1  76.8 i     19.43 0.04 P60+SEDM
57480.1  76.8 g     19.81 0.07 P60+SEDM
57480.2  76.9 g     19.58 0.05 P48
57480.2  76.9 r     19.51 0.02 P60+SEDM
57480.2  76.9 i     19.41 0.03 P60+SEDM
57480.3  76.9 g     19.77 0.03 P60+SEDM
57480.3  76.9 g     19.70 0.07 P48
57480.3  76.9 g     19.66 0.05 P48
57481.2  77.6 g     19.65 0.07 P48
57481.3  77.6 g     19.62 0.07 P48
57481.3  77.7 r     19.56 0.03 P60+SEDM
57481.3  77.7 i     19.44 0.03 P60+SEDM
57481.3  77.7 g     19.83 0.02 P60+SEDM
57482.2  78.3 g     19.72 0.07 P48
57482.3  78.3 g     19.72 0.08 P48
57482.3  78.3 g     19.75 0.08 P48
57482.3  78.4 r     19.55 0.02 P60+SEDM
57482.3  78.4 i     19.44 0.03 P60+SEDM
57482.3  78.4 g     19.87 0.02 P60+SEDM
57482.3  78.4 u    >21.02      P60+SEDM
57483.2  79.0 g     19.68 0.07 P48
57483.3  79.0 g     19.77 0.07 P48
57483.3  79.0 g     19.74 0.06 P48
57484.2  79.7 g     19.84 0.11 P48
57484.3  79.7 g     19.89 0.12 P48
57484.3  79.7 r     19.60 0.03 P60+SEDM
57484.3  79.7 i     19.55 0.04 P60+SEDM
57484.3  79.7 g     19.94 0.04 P60+SEDM
57484.3  79.7 r     19.52 0.04 P60+SEDM
57484.3  79.7 i     19.50 0.03 P60+SEDM
57484.3  79.7 g     19.92 0.03 P60+SEDM
57484.3  79.7 g     19.94 0.10 P48
57492.3  85.4 g     20.11 0.12 P48
57493.3  86.0 g     20.18 0.23 P48
57494.3  86.7 g     19.99 0.18 P48
57494.3  86.7 g     20.00 0.22 P48
57495.3  87.4 g     20.09 0.20 P48
57495.3  87.5 r     19.80 0.05 P60+SEDM
57495.3  87.5 i     19.80 0.05 P60+SEDM
57495.3  87.5 g     20.24 0.08 P60+SEDM
57496.3  88.1 g     20.01 0.20 P48
57496.3  88.2 r     19.86 0.06 P60+SEDM
57496.3  88.2 i     19.73 0.04 P60+SEDM
57496.3  88.2 g     20.37 0.07 P60+SEDM
57501.5  91.8 g    >19.24      P60+SEDM
57501.5  91.8 r     19.66 0.19 P60+SEDM
57504.5  93.9 r    >19.76      P60+SEDM
57508.2  96.5 g     20.62 0.16 P48
57510.2  97.9 g     20.66 0.17 P48
57510.2  97.9 g     20.52 0.14 P48
57511.2  98.6 g     20.66 0.14 P48
57511.2  98.6 g     20.63 0.14 P48
57511.2  98.6 g     20.71 0.14 P48
57512.2  99.3 g     20.48 0.08 P48
57512.2  99.3 g     20.56 0.12 P48
57512.2  99.3 g     20.54 0.10 P48
57513.2 100.0 g     20.78 0.16 P48
57513.2 100.0 g     20.71 0.12 P48
57513.2 100.0 g     20.59 0.12 P48
57513.3 100.0 r     20.17 0.06 P60+SEDM
57513.3 100.0 i     19.91 0.08 P60+SEDM
57513.3 100.0 g     20.87 0.08 P60+SEDM
57518.4 103.6 r     20.25 0.06 P60+SEDM
57518.4 103.6 i     19.99 0.06 P60+SEDM
57518.4 103.6 g     20.87 0.07 P60+SEDM
57519.2 104.2 r     20.35 0.04 P60+SEDM
57519.2 104.2 i     20.11 0.06 P60+SEDM
57519.2 104.2 g     20.86 0.12 P48
57519.2 104.2 g     20.93 0.04 P60+SEDM
57519.2 104.2 g     20.75 0.14 P48
57519.2 104.2 g     20.78 0.10 P48
57520.2 104.9 g     20.92 0.24 P48
57520.2 104.9 g     21.00 0.18 P48
57520.2 104.9 g     20.85 0.20 P48
57521.2 105.6 g     20.91 0.20 P48
57521.2 105.6 g     20.77 0.16 P48
57521.2 105.6 g     20.76 0.15 P48
57522.2 106.3 g    >20.02      P48
57522.2 106.3 g    >18.39      P48
57532.3 113.4 r     20.57 0.13 P60+SEDM
57532.4 113.4 i     20.23 0.09 P60+SEDM
57532.4 113.4 g     21.13 0.20 P60+SEDM
57535.3 115.5 r     20.56 0.10 P60+SEDM
57535.3 115.5 i     20.16 0.07 P60+SEDM
57535.3 115.5 g     21.12 0.15 P60+SEDM
57544.2 121.7 r     20.72 0.06 P60+SEDM
57544.2 121.7 g     21.72 0.14 P60+SEDM
57544.2 121.7 r     20.69 0.06 P60+SEDM
57544.2 121.7 g     21.66 0.14 P60+SEDM
57545.2 122.4 g     21.73 0.20 P60+SEDM
57546.3 123.1 r     20.86 0.09 P60+SEDM
57547.2 123.8 r     20.81 0.10 P60+SEDM
57551.3 126.7 r     21.22 0.27 P60+SEDM
57551.3 126.7 g     21.51 0.26 P60+SEDM
57552.5 127.5 v    >19.43      Swift+UVOT
57552.5 127.5 uvw2 >22.90      Swift+UVOT
57552.5 127.5 uvm2 >22.98      Swift+UVOT
57552.5 127.5 uvw1 >22.10      Swift+UVOT
57552.5 127.5 u    >21.05      Swift+UVOT
57552.5 127.5 B    >20.34      Swift+UVOT
57557.2 130.8 r     21.40 0.13 P60+SEDM
57557.3 130.8 g    >21.84      P60+SEDM
57558.2 131.5 r    >21.06      P60+SEDM
57558.2 131.5 g    >21.44      P60+SEDM
57588.2 152.5 r    >21.46      P60+SEDM
57588.2 152.5 g    >21.54      P60+SEDM
57592.2 155.3 r    >21.66      P60+SEDM
57592.2 155.4 g    >21.44      P60+SEDM
57598.2 159.5 r    >21.16      P60+SEDM
57598.2 159.5 g    >22.04      P60+SEDM
57605.2 164.4 r    >21.76      P60+SEDM
57605.2 164.4 g    >22.24      P60+SEDM
57611.2 168.6 r    >21.66      P60+SEDM
57611.2 168.6 g    >21.84      P60+SEDM
57617.1 172.8 r    >20.36      P60+SEDM
57750.5 266.2 r     22.96 0.15 KeckI+LRIS
57750.5 266.2 g     24.24 0.15 KeckI+LRIS
57828.3 320.8 r     23.87 0.12 DCT
57828.3 320.8 i     23.76 0.13 DCT
57828.4 320.8 g     24.80 0.31 DCT
57840.5 329.3 g     24.68 0.17 KeckI+LRIS
57840.5 329.3 r     24.02 0.13 KeckI+LRIS
58131.5 533.2 r     25.16 0.20 KeckI+LRIS
58131.5 533.2 g    >25.24      KeckI+LRIS


==> table3.txt <==
Title: A UV Resonance Line Echo from a Shell Around a Hydrogen-Poor
    Superluminous Supernova
Authors: R. Lunnan, C. Fransson, P. M. Vreeswijk, S. E. Woosley, G. Leloudas,
    D. A. Perley, R. M. Quimby, Lin Yan, N. Blagorodnova, B. D. Bue,
    S. B. Cenko, A. De Cia, D. O. Cook, C. U. Fremling, P. Gatkine, A. Gal-Yam,
    M. M. Kasliwal, S. R. Kulkarni, F. J. Masci, P. E. Nugent, A. Nyholm,
    A. Rubin, N. Suzuki, and P. Wozniak
Table: Emission Line Properties
================================================================================
Byte-by-byte Description
--------------------------------------------------------------------------------
   Bytes Format Units        Label     Explanations
--------------------------------------------------------------------------------
   1-  7 F7.1   d            MJD       Modified Julian Date of observation,
                                        JD-2400000.5
   9- 13 F5.1   d            Phase     Rest-frame Phase
  15- 21 F7.2   0.1nm        centroid  Rest-frame line centroid in AA
  23- 26 F4.2   0.1nm      e_centroid  ?="" Uncertainty in centroid
  28- 31 F4.1   0.1nm        fwhm      Rest-frame line full-width half maximum in AA
  33- 35 F3.1   0.1nm      e_fwhm      ?="" Uncertainty in fwhm
  37- 37 A1     ---        l_flux      Limit flag on flux
  38- 41 F4.2   10-16mW/m2   flux      Line flux in 10^-16 erg/s/cm^2
  43- 46 F4.2   10-16mW/m2 e_flux      ?="" Uncertainty in flux
--------------------------------------------------------------------------------
57513.4 100.1 2785.41 0.85 13.7 2.0  1.89 0.37
57546.3 123.2 2790.59 0.76 15.7 1.8  1.42 0.22
57549.4 125.3 2787.48 0.73 12.0 1.7  1.17 0.23
57575.3 143.5 2793.11 0.67 16.6 1.5  1.24 0.16
57755.6 269.8 2820.50 0.24 13.7 0.6  2.02 0.11
57811.5 309.0 2825.24 0.29 12.5 0.7  1.03 0.07
57841.4 329.9 2827.56 1.64 14.4 4.0  0.49 0.17
57872.4 351.7                       >0.28     


==> table4.txt <==
Title: A UV Resonance Line Echo from a Shell Around a Hydrogen-Poor
    Superluminous Supernova
Authors: R. Lunnan, C. Fransson, P. M. Vreeswijk, S. E. Woosley, G. Leloudas,
    D. A. Perley, R. M. Quimby, Lin Yan, N. Blagorodnova, B. D. Bue,
    S. B. Cenko, A. De Cia, D. O. Cook, C. U. Fremling, P. Gatkine, A. Gal-Yam,
    M. M. Kasliwal, S. R. Kulkarni, F. J. Masci, P. E. Nugent, A. Nyholm,
    A. Rubin, N. Suzuki, and P. Wozniak
Table: Blackbody Parameters and Pseudo-Bolometric Light Curve
================================================================================
Byte-by-byte Description
--------------------------------------------------------------------------------
   Bytes Format Units      Label     Explanations
--------------------------------------------------------------------------------
   1-  7 F7.1   d          MJD       Modified Julian Date of observation,
                                      JD-2400000.5
   9- 13 F5.1   d          Phase     Rest-frame Phase
  15- 18 F4.2   10+37W     Lum	     Pseudo-bolometric luminosity in 10+44 erg/s
  20- 23 F4.2   10+37W   e_Lum       Uncertainty in Lum
  25- 28 F4.1   10+3K      TBB       ?="" Blackbody temperature in 10+3 Kelvin
  30- 32 F3.1   10+3K    e_TBB       ?="" Uncertainty in TBB
  34- 36 F3.1   10+13m     RBB       ?="" Blackbody radius in 10+15 cm
  38- 40 F3.1   10+13m   e_RBB       ?="" Uncertainty in RBB
 --------------------------------------------------------------------------------
57373.5   2.1 0.30 0.07
57388.6  12.6 1.57 0.15
57388.6  12.7 1.47 0.20
57400.6  21.1 2.23 0.21
57420.5  35.1 2.79 0.21
57420.6  35.1 2.83 0.25
57423.5  37.2 2.94 0.29
57423.6  37.2 2.90 0.31
57426.5  39.2 2.81 0.22
57426.5  39.3 2.93 0.22
57427.2  39.8 2.73 0.23
57427.3  39.8 2.73 0.14 16.0 1.4 3.6 0.4
57429.2  41.2 2.61 0.07 15.6 0.7 3.7 0.2
57431.2  42.6 2.63 0.05 15.1 0.5 3.9 0.2
57435.3  45.4 2.55 0.07 14.2 0.5 4.1 0.2
57439.2  48.1 2.67 0.13 16.3 1.5 3.5 0.4
57441.2  49.5 2.81 0.23 12.6 1.1 5.0 0.7
57443.2  50.9 2.53 0.13 13.9 1.0 4.2 0.4
57445.4  52.5 2.50 0.09 13.0 0.6 4.7 0.3
57451.5  56.7 2.66 0.20 13.0 1.3 4.8 0.7
57464.2  65.6 2.33 0.08 12.3 0.5 4.8 0.3
57472.1  71.2 2.08 0.13 11.1 0.8 5.4 0.7
57473.4  72.1 2.31 0.11 10.3 0.6 6.3 0.6
57475.3  73.4 2.18 0.06 10.0 0.3 6.4 0.4
57475.3  73.5 2.04 0.10 10.3 0.6 5.8 0.6
57479.2  76.1 2.07 0.09 10.0 0.4 6.3 0.5
57480.1  76.8 2.06 0.11  9.6 0.4 6.6 0.5
57480.2  76.9 2.10 0.04  9.8 0.2 6.4 0.3
57481.3  77.7 2.03 0.05  9.7 0.2 6.4 0.3
57482.3  78.4 2.03 0.04  9.4 0.2 6.7 0.2
57484.3  79.7 1.86 0.06  9.5 0.3 6.3 0.4
57484.3  79.7 1.95 0.06  9.3 0.3 6.8 0.4
57495.3  87.5 1.48 0.07  9.4 0.5 5.9 0.5
57496.3  88.2 1.55 0.07  8.4 0.3 7.2 0.6
57513.3 100.0 1.33 0.08  7.2 0.3 8.6 1.0
57518.4 103.6 1.22 0.06  7.5 0.3 7.7 0.7
57519.2 104.2 1.09 0.04  7.7 0.2 6.8 0.5
57532.3 113.4 0.98 0.10  7.3 0.7 7.2 1.5
57535.3 115.5 1.06 0.08  7.1 0.5 7.9 1.2

